MEL: Coordinate-Preserving EEG Tokenization for fMRI Translation

Background and Objective: Predicting regional blood-oxygen-level-dependent (BOLD) activity from EEG provides a computational approach to studying electrophysiological-hemodynamic associations. However, changes in input representation, readout architecture, and ensembling can obscure the source of a prediction gain. We investigate the contribution of target-relative spectral estimation under matched readout conditions. Methods: MEL converts each preceding 16-second EEG history into calibrated lag-channel-frequency measurements. Four equal-dimensional representations are compared using matched Ridge and multilayer perceptron (MLP) readouts. The retrospective analysis includes 29 resting-state scans from 22 participants, participant-paired uncertainty estimates, aggregation and correspondence controls, leave-one-participant-out regression, and refitted models on an external Oddball cohort. Results: Morlet-Ridge achieved a mean scan-wise correlation of 0.508 across six regional targets and the global signal, compared with 0.432 for canonical Fourier features. The participant-paired mean difference was 0.069 (95% bootstrap confidence interval, 0.037-0.101), with improvements in 19 of 22 participants. The Morlet MLP prediction ensemble reached 0.491. Shared coordinate permutations preserved prediction after refitting, whereas sample-wise permutations degraded it. Canonical Fourier regression reached 0.377 under participant exclusion; external unseen-participant correlation was 0.026. Conclusions: Spectral estimation materially affected regional BOLD prediction without requiring additional nonlinear readout capacity. MEL provides an explicit measurement interface for controlled comparisons, but weak external results constrain its generalizability. Confirmation requires untouched participant-separated data and split-aware preprocessing.

==> Highlights.txt <==
Target-relative EEG coordinates separate spectral estimation from readout capacity.
Morlet features improve paired participant scores with a fixed linear readout.
Matched nonlinear readouts do not account for the principal estimator gain.
Coordinate controls distinguish stable feature identity from arbitrary storage order.
Participant-separated and external analyses define the current operating boundary.


==> UPLOAD_README.txt <==
MEL / CMPB / Complete Elsevier CAS double-column project

Main document: main.tex
Supplementary document: supplementary.tex (compile separately)
Compiler: pdfLaTeX

Upload the entire ZIP as a new project. All files belong in the project root.
The ZIP has no enclosing els-cas-templates subfolder.

Tables are embedded in main.tex. References are managed by references.bib
using the official cas-model2-names.bst bibliography style.
Supplementary tables are embedded in supplementary.tex.
No external table_main_results.tex, other table fragments, or references.tex
is required. references.bib IS required and must be uploaded with main.tex.
The bibliography contains the 19 references cited by the article.

All nine PDF assets and the official cas-dc.cls/cas-common.sty are included.
All nine assets are used once across eight main-article figures:
1. Representation motivation (single column).
2. Overall framework (double column).
3. EEG history and scalp snapshots (double column).
4. Estimator paths with canonical token detail side by side (double column).
5. Scalp and lag-band coordinate illustration (double column).
6. Participant-level prediction results (double column).
7. Matched readout matrix and participant-paired regional gains (double column).
8. Canonical Fourier sensitivity diagnostics (double column).
The supplement retains tables and technical definitions without repeated figures.
Highlights.txt is a separate submission-support file.

Select main.tex as the main document. Recompile from scratch so that the
reference list and cross-references are rebuilt. To produce the supplement,
select supplementary.tex instead, then return to main.tex for the article.

Wide figures and tables use top placement, with at most one wide top float.
Section-level forced float barriers have been removed to reduce blank columns.
Figure captions are shorter; the sensitivity results precede participant and
external evaluation. The empty ORCID footnote is hidden when no IDs are supplied.

The narrative follows a biomedical-methods sequence: research problem and
measurement gap; data and preprocessing; representation and model selection;
controlled experiments; participant/regional results; implications and limits.
Tables, score values, and all nine figure assets are preserved.

The complete dependency set and source structure have been checked locally.
Bibliography entries and citation coverage are checked, but actual BibTeX
execution has not been verified locally. Overleaf should automatically run
BibTeX when the complete project is recompiled from scratch.
The preceding 10-page user-supplied PDF was visually reviewed. The revised
source has not been successfully compiled or checked page by page because
the local built-in compiler reports a platform-directory environment error.
This project is an editing draft, not confirmation of submission readiness.

